The Fractality of Polar and Reed-Muller Codes

The generator matrices of polar codes and Reed-Muller codes are obtained by selecting rows from the Kronecker product of a lower-triangular binary square matrix. For polar codes, the selection is based on the Bhattacharyya parameter of the row, which is closely related to the error probability of the corresponding input bit under sequential decoding. For Reed-Muller codes, the selection is based on the Hamming weight of the row. This work investigates the properties of the index sets pointing to those rows in the infinite blocklength limit. In particular, the Lebesgue measure, the Hausdorff dimension, and the self-similarity of these sets will be discussed. It is shown that these index sets have several properties that are common to fractals.

==> Base.dat <==
0.000000, 1.000000
0.001563, 0.002515
0.003125, 0.005023
0.004687, 0.005797
0.006250, 0.010021
0.007812, 1.000000
0.009375, 0.011561
0.010937, 0.018098
0.012500, 0.019941
0.014063, 0.029326
0.015625, 1.000000
0.017188, 0.015116
0.018750, 0.022988
0.020313, 0.025151
0.021875, 0.035868
0.023438, 1.000000
0.025000, 0.039485
0.026562, 0.053909
0.028125, 0.057793
0.029687, 0.076844
0.031250, 1.000000
0.032813, 0.020172
0.034375, 0.030004
0.035937, 0.032648
0.037500, 0.045448
0.039062, 1.000000
0.040625, 0.049670
0.042188, 0.066114
0.043750, 0.070450
0.045312, 0.091262
0.046875, 1.000000
0.048438, 0.058855
0.050000, 0.077411
0.051562, 0.082223
0.053125, 0.104911
0.054688, 1.000000
0.056250, 0.112245
0.057813, 0.140423
0.059375, 0.147783
0.060937, 0.182897
0.062500, 1.000000
0.064062, 0.027311
0.065625, 0.039936
0.067187, 0.043271
0.068750, 0.059107
0.070312, 1.000000
0.071875, 0.064230
0.073438, 0.083774
0.075000, 0.088830
0.076563, 0.112626
0.078125, 1.000000
0.079687, 0.075221
0.081250, 0.096873
0.082812, 0.102381
0.084375, 0.127858
0.085938, 1.000000
0.087500, 0.135937
0.089063, 0.166380
0.090625, 0.174196
0.092188, 0.210838
0.093750, 1.000000
0.095312, 0.089451
0.096875, 0.114245
0.098437, 0.120469
0.100000, 0.148829
0.101562, 1.000000
0.103125, 0.157685
0.104688, 0.190515
0.106250, 0.198816
0.107813, 0.237122
0.109375, 1.000000
0.110937, 0.176309
0.112500, 0.211892
0.114062, 0.220767
0.115625, 0.261127
0.117188, 1.000000
0.118750, 0.273727
0.120313, 0.320501
0.121875, 0.332342
0.123438, 0.386988
0.125000, 1.000000
0.126562, 0.037344
0.128125, 0.053877
0.129688, 0.058179
0.131250, 0.078278
0.132812, 1.000000
0.134375, 0.084670
0.135937, 0.108627
0.137500, 0.114721
0.139063, 0.142894
0.140625, 1.000000
0.142187, 0.098224
0.143750, 0.124334
0.145313, 0.130863
0.146875, 0.160530
0.148438, 1.000000
0.150000, 0.169769
0.151562, 0.203944
0.153125, 0.212567
0.154688, 0.252269
0.156250, 1.000000
0.157812, 0.115466
0.159375, 0.144783
0.160938, 0.152011
0.162500, 0.184361
0.164062, 1.000000
0.165625, 0.194281
0.167187, 0.230391
0.168750, 0.239368
0.170313, 0.280090
0.171875, 1.000000
0.173437, 0.214889
0.175000, 0.253395
0.176563, 0.262840
0.178125, 0.305078
0.179688, 1.000000
0.181250, 0.318047
0.182812, 0.365409
0.184375, 0.377223
0.185938, 0.430960
0.187500, 1.000000
0.189062, 0.137174
0.190625, 0.170901
0.192188, 0.179120
0.193750, 0.215439
0.195312, 1.000000
0.196875, 0.226425
0.198437, 0.265844
0.200000, 0.275508
0.201563, 0.318712
0.203125, 1.000000
0.204687, 0.249029
0.206250, 0.290505
0.207813, 0.300534
0.209375, 0.344735
0.210938, 1.000000
0.212500, 0.358104
0.214062, 0.406191
0.215625, 0.418017
0.217188, 0.471056
0.218750, 1.000000
0.220312, 0.276682
0.221875, 0.321533
0.223438, 0.332252
0.225000, 0.378885
0.226562, 1.000000
0.228125, 0.392797
0.229687, 0.442108
0.231250, 0.454066
0.232813, 0.506928
0.234375, 1.000000
0.235937, 0.421182
0.237500, 0.472527
0.239063, 0.484807
0.240625, 0.538281
0.242188, 1.000000
0.243750, 0.554233
0.245312, 0.610618
0.246875, 0.624216
0.248438, 0.683608
0.250000, 1.000000
0.251563, 0.051372
0.253125, 0.073293
0.254688, 0.078924
0.256250, 0.104851
0.257812, 1.000000
0.259375, 0.112974
0.260937, 0.142926
0.262500, 0.150428
0.264062, 0.184543
0.265625, 1.000000
0.267188, 0.130011
0.268750, 0.162172
0.270313, 0.170087
0.271875, 0.205454
0.273438, 1.000000
0.275000, 0.216280
0.276562, 0.255613
0.278125, 0.265369
0.279687, 0.309485
0.281250, 1.000000
0.282813, 0.151343
0.284375, 0.186799
0.285938, 0.195394
0.287500, 0.233208
0.289062, 1.000000
0.290625, 0.244601
0.292187, 0.285334
0.293750, 0.295289
0.295312, 0.339664
0.296875, 1.000000
0.298438, 0.267985
0.300000, 0.310717
0.301563, 0.321019
0.303125, 0.366295
0.304688, 1.000000
0.306250, 0.379949
0.307812, 0.428900
0.309375, 0.440899
0.310937, 0.494499
0.312500, 1.000000
0.314063, 0.177690
0.315625, 0.217600
0.317188, 0.227152
0.318750, 0.268604
0.320312, 1.000000
0.321875, 0.280915
0.323437, 0.324282
0.325000, 0.334733
0.326562, 0.380645
0.328125, 1.000000
0.329688, 0.305932
0.331250, 0.350817
0.332813, 0.361484
0.334375, 0.407702
0.335938, 1.000000
0.337500, 0.421439
0.339062, 0.469986
0.340625, 0.481730
0.342187, 0.533523
0.343750, 1.000000
0.345313, 0.335998
0.346875, 0.383600
0.348438, 0.394777
0.350000, 0.442580
0.351562, 1.000000
0.353125, 0.456595
0.354687, 0.505428
0.356250, 0.517084
0.357812, 0.567797
0.359375, 1.000000
0.360938, 0.484861
0.362500, 0.534940
0.364063, 0.546730
0.365625, 0.597295
0.367188, 1.000000
0.368750, 0.612149
0.370312, 0.663884
0.371875, 0.676193
0.373437, 0.729274
0.375000, 1.000000
0.376563, 0.209927
0.378125, 0.255532
0.379688, 0.266324
0.381250, 0.312594
0.382812, 1.000000
0.384375, 0.326156
0.385937, 0.373265
0.387500, 0.384464
0.389062, 0.432961
0.390625, 1.000000
0.392188, 0.353458
0.393750, 0.401582
0.395313, 0.412859
0.396875, 0.461015
0.398438, 1.000000
0.400000, 0.475111
0.401562, 0.524158
0.403125, 0.535846
0.404687, 0.586599
0.406250, 1.000000
0.407813, 0.385815
0.409375, 0.436043
0.410938, 0.447661
0.412500, 0.496617
0.414062, 1.000000
0.415625, 0.510748
0.417187, 0.559227
0.418750, 0.570627
0.420312, 0.619496
0.421875, 1.000000
0.423438, 0.538950
0.425000, 0.587969
0.426563, 0.599339
0.428125, 0.647390
0.429688, 1.000000
0.431250, 0.661296
0.432812, 0.709018
0.434375, 0.720218
0.435937, 0.767886
0.437500, 1.000000
0.439063, 0.423509
0.440625, 0.476811
0.442188, 0.488994
0.443750, 0.539683
0.445312, 1.000000
0.446875, 0.554112
0.448437, 0.602905
0.450000, 0.614216
0.451562, 0.661998
0.453125, 1.000000
0.454688, 0.582632
0.456250, 0.631304
0.457813, 0.642428
0.459375, 0.688756
0.460938, 1.000000
0.462500, 0.701956
0.464062, 0.746565
0.465625, 0.756880
0.467187, 0.800159
0.468750, 1.000000
0.470313, 0.615574
0.471875, 0.664970
0.473438, 0.676100
0.475000, 0.721772
0.476562, 1.000000
0.478125, 0.734576
0.479687, 0.777133
0.481250, 0.786815
0.482812, 0.826784
0.484375, 1.000000
0.485938, 0.759599
0.487500, 0.801292
0.489063, 0.810611
0.490625, 0.848382
0.492188, 1.000000
0.493750, 0.858786
0.495312, 0.892479
0.496875, 0.899896
0.498437, 0.929127
0.500000, 1.000000
0.501563, 0.070873
0.503125, 0.100104
0.504687, 0.107521
0.506250, 0.141214
0.507812, 1.000000
0.509375, 0.151618
0.510938, 0.189389
0.512500, 0.198708
0.514062, 0.240401
0.515625, 1.000000
0.517188, 0.173216
0.518750, 0.213185
0.520312, 0.222867
0.521875, 0.265424
0.523438, 1.000000
0.525000, 0.278228
0.526563, 0.323900
0.528125, 0.335030
0.529687, 0.384426
0.531250, 1.000000
0.532813, 0.199841
0.534375, 0.243120
0.535937, 0.253435
0.537500, 0.298044
0.539062, 1.000000
0.540625, 0.311244
0.542188, 0.357572
0.543750, 0.368696
0.545312, 0.417368
0.546875, 1.000000
0.548438, 0.338002
0.550000, 0.385784
0.551562, 0.397095
0.553125, 0.445888
0.554688, 1.000000
0.556250, 0.460317
0.557813, 0.511006
0.559375, 0.523189
0.560937, 0.576491
0.562500, 1.000000
0.564063, 0.232114
0.565625, 0.279782
0.567187, 0.290982
0.568750, 0.338704
0.570312, 1.000000
0.571875, 0.352610
0.573438, 0.400661
0.575000, 0.412031
0.576562, 0.461050
0.578125, 1.000000
0.579688, 0.380504
0.581250, 0.429373
0.582812, 0.440773
0.584375, 0.489252
0.585938, 1.000000
0.587500, 0.503383
0.589063, 0.552339
0.590625, 0.563957
0.592187, 0.614185
0.593750, 1.000000
0.595313, 0.413401
0.596875, 0.464154
0.598437, 0.475842
0.600000, 0.524889
0.601562, 1.000000
0.603125, 0.538985
0.604688, 0.587141
0.606250, 0.598418
0.607812, 0.646542
0.609375, 1.000000
0.610938, 0.567039
0.612500, 0.615536
0.614062, 0.626735
0.615625, 0.673844
0.617188, 1.000000
0.618750, 0.687406
0.620313, 0.733676
0.621875, 0.744468
0.623437, 0.790073
0.625000, 1.000000
0.626563, 0.270726
0.628125, 0.323807
0.629687, 0.336116
0.631250, 0.387851
0.632812, 1.000000
0.634375, 0.402705
0.635938, 0.453270
0.637500, 0.465060
0.639062, 0.515139
0.640625, 1.000000
0.642188, 0.432203
0.643750, 0.482916
0.645312, 0.494572
0.646875, 0.543405
0.648438, 1.000000
0.650000, 0.557420
0.651563, 0.605223
0.653125, 0.616400
0.654687, 0.664002
0.656250, 1.000000
0.657813, 0.466477
0.659375, 0.518270
0.660937, 0.530014
0.662500, 0.578561
0.664062, 1.000000
0.665625, 0.592298
0.667188, 0.638516
0.668750, 0.649183
0.670312, 0.694068
0.671875, 1.000000
0.673438, 0.619355
0.675000, 0.665267
0.676562, 0.675718
0.678125, 0.719085
0.679688, 1.000000
0.681250, 0.731396
0.682813, 0.772848
0.684375, 0.782400
0.685937, 0.822310
0.687500, 1.000000
0.689063, 0.505501
0.690625, 0.559101
0.692187, 0.571100
0.693750, 0.620051
0.695312, 1.000000
0.696875, 0.633705
0.698438, 0.678981
0.700000, 0.689283
0.701562, 0.732015
0.703125, 1.000000
0.704688, 0.660336
0.706250, 0.704711
0.707812, 0.714666
0.709375, 0.755399
0.710938, 1.000000
0.712500, 0.766792
0.714063, 0.804606
0.715625, 0.813201
0.717187, 0.848657
0.718750, 1.000000
0.720313, 0.690515
0.721875, 0.734631
0.723437, 0.744387
0.725000, 0.783720
0.726562, 1.000000
0.728125, 0.794546
0.729688, 0.829913
0.731250, 0.837828
0.732812, 0.869989
0.734375, 1.000000
0.735938, 0.815457
0.737500, 0.849572
0.739062, 0.857074
0.740625, 0.887026
0.742188, 1.000000
0.743750, 0.895149
0.745313, 0.921076
0.746875, 0.926707
0.748437, 0.948628
0.750000, 1.000000
0.751563, 0.316392
0.753125, 0.375784
0.754687, 0.389382
0.756250, 0.445767
0.757812, 1.000000
0.759375, 0.461719
0.760938, 0.515193
0.762500, 0.527473
0.764062, 0.578818
0.765625, 1.000000
0.767188, 0.493072
0.768750, 0.545934
0.770312, 0.557892
0.771875, 0.607203
0.773438, 1.000000
0.775000, 0.621115
0.776563, 0.667748
0.778125, 0.678467
0.779687, 0.723318
0.781250, 1.000000
0.782813, 0.528944
0.784375, 0.581983
0.785937, 0.593809
0.787500, 0.641896
0.789062, 1.000000
0.790625, 0.655265
0.792188, 0.699466
0.793750, 0.709495
0.795312, 0.750971
0.796875, 1.000000
0.798438, 0.681288
0.800000, 0.724492
0.801562, 0.734156
0.803125, 0.773575
0.804688, 1.000000
0.806250, 0.784561
0.807813, 0.820880
0.809375, 0.829099
0.810937, 0.862826
0.812500, 1.000000
0.814063, 0.569040
0.815625, 0.622777
0.817187, 0.634591
0.818750, 0.681953
0.820312, 1.000000
0.821875, 0.694922
0.823438, 0.737160
0.825000, 0.746605
0.826562, 0.785111
0.828125, 1.000000
0.829688, 0.719910
0.831250, 0.760632
0.832812, 0.769609
0.834375, 0.805719
0.835938, 1.000000
0.837500, 0.815639
0.839063, 0.847989
0.840625, 0.855217
0.842187, 0.884534
0.843750, 1.000000
0.845313, 0.747731
0.846875, 0.787433
0.848437, 0.796056
0.850000, 0.830231
0.851562, 1.000000
0.853125, 0.839470
0.854688, 0.869137
0.856250, 0.875666
0.857812, 0.901776
0.859375, 1.000000
0.860938, 0.857106
0.862500, 0.885279
0.864062, 0.891373
0.865625, 0.915330
0.867188, 1.000000
0.868750, 0.921722
0.870313, 0.941821
0.871875, 0.946123
0.873437, 0.962656
0.875000, 1.000000
0.876563, 0.613012
0.878125, 0.667658
0.879687, 0.679499
0.881250, 0.726273
0.882812, 1.000000
0.884375, 0.738873
0.885938, 0.779233
0.887500, 0.788108
0.889062, 0.823691
0.890625, 1.000000
0.892188, 0.762878
0.893750, 0.801184
0.895312, 0.809485
0.896875, 0.842315
0.898438, 1.000000
0.900000, 0.851171
0.901563, 0.879531
0.903125, 0.885755
0.904687, 0.910549
0.906250, 1.000000
0.907813, 0.789162
0.909375, 0.825804
0.910937, 0.833620
0.912500, 0.864063
0.914062, 1.000000
0.915625, 0.872142
0.917188, 0.897619
0.918750, 0.903127
0.920312, 0.924779
0.921875, 1.000000
0.923438, 0.887374
0.925000, 0.911170
0.926562, 0.916226
0.928125, 0.935770
0.929688, 1.000000
0.931250, 0.940893
0.932813, 0.956729
0.934375, 0.960064
0.935937, 0.972689
0.937500, 1.000000
0.939063, 0.817103
0.940625, 0.852217
0.942187, 0.859577
0.943750, 0.887755
0.945312, 1.000000
0.946875, 0.895089
0.948438, 0.917777
0.950000, 0.922589
0.951562, 0.941145
0.953125, 1.000000
0.954688, 0.908738
0.956250, 0.929550
0.957812, 0.933886
0.959375, 0.950330
0.960938, 1.000000
0.962500, 0.954552
0.964063, 0.967352
0.965625, 0.969996
0.967187, 0.979828
0.968750, 1.000000
0.970313, 0.923156
0.971875, 0.942207
0.973437, 0.946091
0.975000, 0.960515
0.976562, 1.000000
0.978125, 0.964132
0.979688, 0.974849
0.981250, 0.977012
0.982812, 0.984884
0.984375, 1.000000
0.985938, 0.970674
0.987500, 0.980059
0.989062, 0.981902
0.990625, 0.988439
0.992188, 1.000000
0.993750, 0.989979
0.995313, 0.994203
0.996875, 0.994977
0.998437, 0.997485
1.000000, 1.000000

